Offset-free Model Predictive Control: A Ball Catching Application with a Spherical Soft Robotic Arm

This paper presents an offset-free model predictive controller for fast and accurate control of a spherical soft robotic arm. In this control scheme, a linear model is combined with an online disturbance estimation technique to systematically compensate model deviations. Dynamic effects such as material relaxation resulting from the use of soft materials can be addressed to achieve offset-free tracking. The tracking error can be reduced by 35% when compared to a standard model predictive controller without a disturbance compensation scheme. The improved tracking performance enables the realization of a ball catching application, where the spherical soft robotic arm can catch a ball thrown by a human.

==> admin/structure.txt <==
Introduction

Soft Robotic Arm
	-high level system description
	-delta representatin
	-cascaded control architecture

Modeling

Control
	-Disturbance Estimation
	-Offset-free MPC
	
Evaluation (with/without dist. obsv.)	
	-evaluation on position control
	
Ball catching application
	-EKF ball position
	-motion planning
	-MPC
	
Conclusion


Appendix
	-proofs if required



